Deep Correlated Prompting for Visual Recognition with Missing Modalities

Large-scale multimodal models have shown excellent performance over a series of tasks powered by the large corpus of paired multimodal training data. Generally, they are always assumed to receive modality-complete inputs. However, this simple assumption may not always hold in the real world due to privacy constraints or collection difficulty, where models pretrained on modality-complete data easily demonstrate degraded performance on missing-modality cases. To handle this issue, we refer to prompt learning to adapt large pretrained multimodal models to handle missing-modality scenarios by regarding different missing cases as different types of input. Instead of only prepending independent prompts to the intermediate layers, we present to leverage the correlations between prompts and input features and excavate the relationships between different layers of prompts to carefully design the instructions. We also incorporate the complementary semantics of different modalities to guide the prompting design for each modality. Extensive experiments on three commonly-used datasets consistently demonstrate the superiority of our method compared to the previous approaches upon different missing scenarios. Plentiful ablations are further given to show the generalizability and reliability of our method upon different modality-missing ratios and types.

==> experiments.txt <==
1. 用图表示ours和baseline，加一个、两个prompt的对比
2. 在三个数据集上和MMP、coop、maple、重建的sota对比
3. 在missing-both上训练，missing三种上的测试
4. missing 单种模态时和之前方法的对比
5. 每种prompt design，及prompt depth，prompt width的ablation study
6. 泛化到更多模态
7. 在其他backbone上
8. 在单stream backbone上和MMP对比
